Learning compositionally through attentive guidance

While neural network models have been successfully applied to domains that require substantial generalisation skills, recent studies have implied that they struggle when solving the task they are trained on requires inferring its underlying compositional structure. In this paper, we introduce Attentive Guidance, a mechanism to direct a sequence to sequence model equipped with attention to find more compositional solutions. We test it on two tasks, devised precisely to assess the compositional capabilities of neural models, and we show that vanilla sequence to sequence models with attention overfit the training distribution, while the guided versions come up with compositional solutions that fit the training and testing distributions almost equally well. Moreover, the learned solutions generalise even in cases where the training and testing distributions strongly diverge. In this way, we demonstrate that sequence to sequence models are capable of finding compositional solutions without requiring extra components. These results helps to disentangle the causes for the lack of systematic compositionality in neural networks, which can in turn fuel future work.

==> data/baselines.csv <==
model, seqacc, min, max
seq2seq, 39.3750, 27.5, 50
seq2seq + ST, 40, 22.5, 52.5
seq2seq + Gumbel + ST, 83.7500, 65, 100
seq2seq + FF, 41.2500, 30, 60
seq2seq + ST + FF, 35.6250, 25, 57.5
seq2seq + Gumbel + ST + FF, 79.3750, 57, 95

==> data/longer.csv <==
compLength,seqacc
3,  0.7847222222
4,  0.4533333333
5,  0.14
6,  0.0666666667
7,  0.0066666667
8,  0.0066666667
9,  0.0066666667
10, 0,0.1066666667


==> data/pre_rnn_baseline_longer.csv <==
compLength,compName,seqacc,std,max,min
3,heldout_compositions,0.1452205882352941,0.016990363571031307,0.17463235294117646,0.12316176470588235
4,heldout_compositions,0.03396401985111663,0.00658812771568128,0.04032258064516129,0.024193548387096774
5,heldout_compositions,0.009575569358178054,0.0030053832346793223,0.013457556935817806,0.006211180124223602
6,heldout_compositions,0.003458249496981891,0.0012155238447856618,0.006036217303822936,0.002515090543259557
7,heldout_compositions,0.0023125000000000003,0.0008838834764831844,0.004,0.0015
8,heldout_compositions,0.0012500000000000002,0.0010690449676496975,0.003,0.0
9,heldout_compositions,0.0005,0.0003779644730092273,0.001,0.0
10,heldout_compositions,0.000125,0.00023145502494313787,0.0005,0.0


==> data/pre_rnn_hard_longer.csv <==
compLength,compName,seqacc,std,max,min
3,heldout_compositions,1.0,0.0,1.0,1.0
4,heldout_compositions,1.0,0.0,1.0,1.0
5,heldout_compositions,1.0,0.0,1.0,1.0
6,heldout_compositions,1.0,0.0,1.0,1.0
7,heldout_compositions,1.0,0.0,1.0,1.0
8,heldout_compositions,1.0,0.0,1.0,1.0
9,heldout_compositions,1.0,0.0,1.0,1.0
10,heldout_compositions,1.0,0.0,1.0,1.0


==> data/pre_rnn_longer.csv <==
compLength,compName,seqacc,std,max,min
3,heldout_compositions,0.30652573529411764,0.038780728053873996,0.3768382352941176,0.2536764705882353
4,heldout_compositions,0.11995967741935484,0.014769470767752492,0.14950372208436724,0.1042183622828784
5,heldout_compositions,0.04561335403726708,0.0055777075730466625,0.05383022774327122,0.03571428571428571
6,heldout_compositions,0.01729124748490946,0.0029568554306579203,0.02012072434607646,0.012575452716297788
7,heldout_compositions,0.009187500000000001,0.00226680234187784,0.0115,0.0055
8,heldout_compositions,0.0028125000000000003,0.0016021748611541394,0.005,0.001
9,heldout_compositions,0.0015000000000000002,0.001,0.003,0.0005
10,heldout_compositions,0.0005,0.0003779644730092273,0.001,0.0


==> data/pre_rnn_results_baseline.csv <==
model, compName, seqacc, std, min, max
Baseline, new compositions, 0.058594, 0.048001, 0.000000, 0.125000
Baseline, heldout tables, 0.111328, 0.015393, 0.093750, 0.140625
Baseline, heldout inputs, 0.325000, 0.050000, 0.250000, 0.425000
Baseline, heldout compositions, 0.304688, 0.048789, 0.234375, 0.390625


==> data/pre_rnn_results_baseline_.csv <==
model, compName, seqacc, std, min, max
Baseline, heldout tables, 0.111328, 0.015393, 0.093750, 0.140625
Baseline, heldout inputs, 0.325000, 0.050000, 0.250000, 0.425000
Baseline, heldout compositions, 0.304688, 0.048789, 0.234375, 0.390625


==> data/pre_rnn_results_full_focus.csv <==
model, compName, seqacc, std, min, max
Full focus, new compositions, 0.851562, 0.093424, 0.656250, 0.968750
Full focus, heldout tables, 0.924479, 0.030703, 0.880208, 0.963542
Full focus, heldout inputs, 1.000000, 0.000000, 1.000000, 1.000000
Full focus, heldout compositions, 0.998047, 0.005167, 0.984375, 1.000000


==> data/pre_rnn_results_learned.csv <==
model, compName, seqacc, std, min, max
Guided, new compositions, 0.765625, 0.139754, 0.531250, 0.906250
Guided, heldout tables, 0.896484, 0.063117, 0.770833, 0.973958
Guided, heldout inputs, 1.000000, 0.000000, 1.000000, 1.000000
Guided, heldout compositions, 0.998047, 0.005167, 0.984375, 1.000000


==> data/pre_rnn_results_learned_.csv <==
model, compName, seqacc, std, min, max
Guided, heldout tables, 0.896484, 0.063117, 0.770833, 0.973958
Guided, heldout inputs, 1.000000, 0.000000, 1.000000, 1.000000
Guided, heldout compositions, 0.998047, 0.005167, 0.984375, 1.000000


==> data/sr_baseline256.csv <==
model, compName, seqacc, std, min, max
Baseline256, Standard, 99.50, 0.41, 98.25, 99.95
Baseline256, Repeat, 98.68, 1.11, 94.20, 99.95
Baseline256, Short, 12.76, 13.25, 0.00, 46.60
Baseline256, Long, 23.11, 8.72, 7.55, 56.10


==> data/sr_baseline64.csv <==
model, compName, seqacc, std, min, max
Baseline,Long,0.47021,8.3908,0,1
Baseline,Repeat,0.66209,0.0710,0.061,0.9995
Baseline,Short,0.75104,10.4991,0.024,1
Baseline,Standard,0.94294,0.0670,0.0035,1

==> data/sr_guided.csv <==
model, compName, seqacc, std, min, max
Guided,Long,0.61647,8.3908,0.473,0.8885
Guided,Repeat,0.99958,0.0710,0.9965,1
Guided,Short,0.79914,10.4991,0.505,0.9995
Guided,Standard,0.99969,0.0670,0.9975,1
